Detection Performance with Many Antennas Available for Bandwidth-Efficient Uplink Transmission in MU-MIMO Systems

This paper is concerned with SC/FDE for bandwidth-efficient uplink block transmission, with QAM schemes, in a MU MIMO system. The number of BS receiver antennas is assumed to be large, but not necessarily much larger than the overall number of transmitter antennas jointly using the same time/frequency resource at MT. In this context, we consider several detection techniques and evaluate, in detail, the corresponding detection performances (discussed with the help of selected performance bounds), for a range of values regarding the number of available BS receiver antennas. From our performance results, we conclude that simple linear detection techniques, designed to avoid the need of complex matrix inversions, can lead to unacceptably high error floor levels. However, by combining the use of such simple linear detectors with an appropriate interference cancellation procedure - within an iterative DF technique -, a close approximation to the SIMO MFB performance can be achieved after a few iterations, even for 64-QAM schemes, when the number of BS antennas is, at least, five times higher than the number of antennas which are jointly used at the user terminals.

==> error_floor/error_floor_PIC_Nt12.dat <==
Name NR ber_MF_m1 ber_MF_m2 ber_MF_m3 ber_MMSE_simples_m1 ber_MMSE_simples_m2 ber_MMSE_simples_m3
1 20 0.098242 0.23172 0.31978 0.24985 0.35994 0.40693
2 40 0.03404 0.15882 0.2571 0.00896 0.10793 0.20437
3 60 0.012458 0.11878 0.2174 2.2786e-05 0.023634 0.1078
4 80 0.0049463 0.092358 0.18922 2.6786e-09 0.0029183 0.056614
5 100 0.0018392 0.073531 0.16853 0 0.00018148 0.026028
6 120 0.00076335 0.058617 0.15251 0 1.1393e-05 0.010647
7 140 0.00031831 0.047027 0.139 0 0 0.0039762
8 160 0.00011672 0.037859 0.12825 0 0 0.0011784
9 180 4.8828e-05 0.030527 0.11871 0 0 0.00032281
10 200 2.2786e-05 0.024878 0.11048 0 0 6.8359e-05


==> error_floor/error_floor_PIC_Nt16.dat <==
Name NR ber_MF_m1 ber_MF_m2 ber_MF_m3 ber_MMSE_simples_m1 ber_MMSE_simples_m2 ber_MMSE_simples_m3
1 20 0.13188 0.26286 0.34214 0.39812 0.45222 0.46671
2 40 0.056808 0.18822 0.28438 0.074935 0.20763 0.30177
3 60 0.026351 0.14677 0.2464 0.0032764 0.084442 0.17848
4 80 0.012806 0.11937 0.21745 2.0752e-05 0.027834 0.11299
5 100 0.0063623 0.098539 0.19549 0 0.0063806 0.071762
6 120 0.0031104 0.082707 0.17857 0 0.0011194 0.042317
7 140 0.0015894 0.069672 0.16461 0 0.00014282 0.02367
8 160 0.00077026 0.058279 0.15265 0 1.709e-05 0.012279
9 180 0.00036377 0.049328 0.14252 0 1.2207e-06 0.0059233
10 200 0.00017822 0.042883 0.13393 0 0 0.0026953


==> error_floor/error_floor_PIC_Nt16_41664.dat <==
Name NR ber_MF_m1 ber_MF_m2 ber_MF_m3 ber_MMSE_simples_m1 ber_MMSE_simples_m2 ber_MMSE_simples_m3
1 20 0.19187 0.08823 0.043452 0.28507 0.14145 0.08145
2 40 0.13494 0.064403 0.030955 0.14511 0.07082 0.033558
3 60 0.10738 0.05145 0.024167 0.06145 0.031275 0.014098
4 80 0.090945 0.042682 0.020058 0.023675 0.011706 0.0053785
5 100 0.07726 0.036305 0.016892 0.007638 0.0035023 0.0015772
6 120 0.06606 0.0308 0.014395 0.0016944 0.00082275 0.00037028
7 140 0.05717 0.02653 0.012531 0.00028931 0.00015137 6.7138e-05
8 160 0.049663 0.022915 0.010731 3.6621e-05 1.8311e-05 7.3242e-06
9 180 0.043326 0.020098 0.0093637 4.8828e-06 1.7354e-06 1.0109e-06
10 200 0.037128 0.01738 0.0081213 0 0 0


==> error_floor/error_floor_PIC_Nt24.dat <==
Name NR ber_MF_m1 ber_MF_m2 ber_MF_m3 ber_MMSE_simples_m1 ber_MMSE_simples_m2 ber_MMSE_simples_m3
1 30 0.13173 0.26287 0.34286 0.40846 0.45978 0.47305
2 50 0.074339 0.20752 0.30096 0.16238 0.28883 0.36237
3 70 0.043831 0.17175 0.27016 0.037782 0.16223 0.26045
4 90 0.026384 0.14677 0.24556 0.0043197 0.090255 0.18688
5 110 0.016157 0.12722 0.22589 0.00025553 0.044563 0.13684
6 130 0.0099812 0.11153 0.20937 6.5104e-06 0.01943 0.10162
7 150 0.0062156 0.098481 0.19538 0 0.0076705 0.075663
8 170 0.0038962 0.086988 0.18362 0 0.0025753 0.054927
9 190 0.0024489 0.07735 0.17348 0 0.00077433 0.038618
10 210 0.0015428 0.068934 0.16407 0 0.00017334 0.026566
11 230 0.00098447 0.06162 0.15614 0 4.2725e-05 0.017472
12 250 0.00062306 0.055101 0.14886 0 8.5449e-06 0.011248
13 270 0.00039621 0.049408 0.14211 0 8.138e-07 0.006901
14 290 0.00025472 0.04433 0.1361 0 0 0.0042931
15 310 0.00016328 0.03985 0.13061 0 0 0.0024783
16 330 0.00010486 0.035778 0.12579 0 0 0.0013916
17 350 6.7612e-05 0.032321 0.12084 0 0 0.00080322
18 370 4.3677e-05 0.029194 0.11642 0 0 0.00039415
19 390 2.8481e-05 0.026521 0.11235 0 0 0.00020345
20 410 1.791e-05 0.023702 0.10854 0 0 9.9555e-05


==> my_figs3/Nt12_Nr120_MF_MMSE_MMSEsimples_m1.dat <==
SNR ber_MF ber_MMSE ber_MMSE_simples ber_theory
-20 0.10263 0.090098 0.090492 0.082928330171455
-18 0.063257 0.046453 0.047824 0.0405430950225858
-16 0.035781 0.0177 0.018729 0.0140426642587118
-14 0.018485 0.0041553 0.0051676 0.00284861377501791
-12 0.0095687 0.00045573 0.00078451 0.000250172220131434
-10 0.0050439 1.6276e-05 8.138e-05 5.8856695488075e-06
-8 0.0030062 0 5.1849e-06 1.7307130764325e-08
-6 0.0019906 0 0 1.89694476597034e-12
-4 0.0015234 0 0 1.13700083429369e-18
-2 0.0011686 0 0 1.77705760204317e-28
0 0.0010449 0 0 5.81776213838023e-44
2 0.00093262 0 0 1.90567343120092e-68
4 0.0008724 0 0 3.40498812705111e-107
6 0.00082404 0 0 1.50930023356588e-168
8 0.00081706 0 0 9.96461193787981e-266
10 0.00078288 0 0 0
12 0.00076497 0 0 0
14 0.00074776 0 0 0
16 0.00071868 0 0 0
18 0.0006966 0 0 0
20 0.00068939 0 0 0


==> my_figs3/Nt12_Nr120_MF_MMSE_MMSEsimples_m2.dat <==
SNR ber_MF ber_MMSE ber_MMSE_simples ber_theory
-20 0.17772 0.1594 0.15806 0.144952687921646
-18 0.14654 0.11617 0.11563 0.101450121438577
-16 0.12125 0.074752 0.075684 0.0618278950100463
-14 0.10189 0.039685 0.042437 0.030137685071011
-12 0.088123 0.015482 0.019285 0.0103928622505295
-10 0.07725 0.0034953 0.0071989 0.00209385630239206
-8 0.070658 0.00037354 0.0023299 0.00018192295844556
-6 0.066127 1.3835e-05 0.00072591 4.2081458589905e-06
-4 0.063561 1.3835e-07 0.00020182 1.20475214879954e-08
-2 0.061598 0 7.8939e-05 1.26570317588155e-12
0 0.060406 0 4.069e-05 7.09415996783013e-19
2 0.059814 0 2.1159e-05 9.9695391143701e-29
4 0.059224 0 1.4648e-05 2.75783791825096e-44
6 0.058778 0 2.1973e-05 6.91695128433008e-69
8 0.058735 0 8.9518e-06 8.09510596288796e-108
10 0.058801 0 1.6276e-05 1.83504200454824e-169
12 0.058649 0 1.0579e-05 4.18555815060937e-267
14 0.058298 0 8.9518e-06 0
16 0.05865 0 5.6966e-06 0
18 0.058477 0 1.1393e-05 0
20 0.058459 0 4.069e-06 0


==> my_figs3/Nt12_Nr120_MF_MMSE_MMSEsimples_m3.dat <==
SNR ber_MF ber_MMSE ber_MMSE_simples ber_theory
-20 0.24789 0.23423 0.23326 0.203805548002782
-18 0.22121 0.19502 0.19425 0.160600000288444
-16 0.201 0.15787 0.15701 0.121757387830436
-14 0.1851 0.12199 0.12009 0.0867745830346735
-12 0.17355 0.086302 0.086889 0.0549496892786877
-10 0.16655 0.053081 0.057548 0.028493073515627
-8 0.1613 0.024423 0.035765 0.0108124469482779
-6 0.15781 0.0072656 0.023343 0.00252850509448632
-4 0.15618 0.0011068 0.016959 0.000277540448691926
-2 0.15437 4.8286e-05 0.013973 9.27900502396399e-06
0 0.15376 1.6286e-06 0.012305 4.75431450566142e-08
2 0.15327 0 0.011776 1.25478148625849e-11
4 0.15295 0 0.011383 3.02512316189081e-17
6 0.15268 0 0.011195 4.28961624498366e-26
8 0.15256 0 0.011059 4.62581239293312e-40
10 0.15218 0 0.011298 3.85274254933591e-62
12 0.15243 0 0.010846 4.46561684067138e-97
14 0.15221 0 0.011081 2.17856997306947e-152
16 0.15237 0 0.011142 5.4095434887738e-240
18 0.15197 0 0.010854 0
20 0.15234 0 0.010712 0


==> my_figs3/Nt12_Nr60_MF_MMSE_MMSEsimples.dat <==
SNR ber_MF ber_MMSE ber_MMSE_simples ber_theory
-20 0.1844 0.17558 0.17578 0.163593438895153
-18 0.13984 0.12286 0.12451 0.108696511385816
-16 0.10097 0.074375 0.078558 0.0602268768840419
-14 0.070667 0.035576 0.041947 0.0252944961078825
-12 0.048674 0.012417 0.019386 0.00692489238031889
-10 0.03495 0.0025065 0.0075602 0.000972886846869577
-8 0.025955 0.0001888 0.0027083 4.79698142365143e-05
-6 0.020664 9.7656e-06 0.00086263 4.539630129978e-07
-4 0.017747 0 0.00033854 3.16283842993187e-10
-2 0.015895 0 0.00014648 3.54696405091671e-15
0 0.014561 0 5.2083e-05 5.74417397706139e-23
2 0.013343 0 4.7201e-05 2.93810863619873e-35
4 0.013137 0 4.2318e-05 1.10883714663518e-54
6 0.013024 0 1.3021e-05 2.08298764836713e-85
8 0.012874 0 2.1159e-05 4.77353095522391e-134
10 0.013011 0 2.6042e-05 4.4460251774836e-211
12 0.012547 0 2.2786e-05 0
14 0.012622 0 2.2786e-05 0
16 0.012669 0 1.4648e-05 0
18 0.012578 0 1.6276e-05 0
20 0.01272 0 1.1393e-05 0


==> my_figs3/Nt12_Nr60_MF_MMSE_MMSEsimples_m1.dat <==
SNR ber_MF ber_MMSE ber_MMSE_simples ber_theory
-20 0.1844 0.17558 0.17578 0.163593438895153
-18 0.13984 0.12286 0.12451 0.108696511385816
-16 0.10097 0.074375 0.078558 0.0602268768840419
-14 0.070667 0.035576 0.041947 0.0252944961078825
-12 0.048674 0.012417 0.019386 0.00692489238031889
-10 0.03495 0.0025065 0.0075602 0.000972886846869577
-8 0.025955 0.0001888 0.0027083 4.79698142365143e-05
-6 0.020664 9.7656e-06 0.00086263 4.539630129978e-07
-4 0.017747 0 0.00033854 3.16283842993187e-10
-2 0.015895 0 0.00014648 3.54696405091671e-15
0 0.014561 0 5.2083e-05 5.74417397706139e-23
2 0.013343 0 4.7201e-05 2.93810863619873e-35
4 0.013137 0 4.2318e-05 1.10883714663518e-54
6 0.013024 0 1.3021e-05 2.08298764836713e-85
8 0.012874 0 2.1159e-05 4.77353095522391e-134
10 0.013011 0 2.6042e-05 4.4460251774836e-211
12 0.012547 0 2.2786e-05 0
14 0.012622 0 2.2786e-05 0
16 0.012669 0 1.4648e-05 0
18 0.012578 0 1.6276e-05 0
20 0.01272 0 1.1393e-05 0


==> my_figs3/Nt12_Nr60_MF_MMSE_MMSEsimples_m2.dat <==
SNR ber_MF ber_MMSE ber_MMSE_simples ber_theory
-20 0.25241 0.2393 0.23819 0.216313768825125
-18 0.21806 0.1935 0.19273 0.168047432399082
-16 0.1903 0.15081 0.15029 0.123068546225089
-14 0.16875 0.10921 0.11045 0.0811655615830002
-12 0.15289 0.069617 0.076513 0.0448414552888749
-10 0.14162 0.035543 0.052432 0.0187663215015463
-8 0.13415 0.012943 0.037343 0.00510967513089348
-6 0.12823 0.0026489 0.030371 0.000711754323045011
-4 0.12531 0.00025065 0.026514 3.46254255534305e-05
-2 0.12278 2.4414e-06 0.025158 3.20794443351666e-07
0 0.12211 0 0.024421 2.16121486069154e-10
2 0.12083 0 0.023898 2.29817177228963e-15
4 0.11994 0 0.023973 3.42109207529559e-23
6 0.11977 0 0.023709 1.53118041104312e-35
8 0.11943 0 0.023602 4.67673875778502e-55
10 0.11951 0 0.02362 6.28263004152366e-86
12 0.11926 0 0.023582 8.46261127925166e-135
14 0.11937 0 0.023668 3.39516343697367e-212
16 0.11911 0 0.023207 0
18 0.11874 0 0.023237 0
20 0.11706 0 0.02328 0


==> my_figs3/Nt12_Nr60_MF_MMSE_MMSEsimples_m3.dat <==
SNR ber_MF ber_MMSE ber_MMSE_simples ber_theory
-20 0.31166 0.30433 0.30413 0.271424917013047
-18 0.28805 0.27292 0.27262 0.226634249779603
-16 0.26861 0.24042 0.23911 0.181960693787409
-14 0.252 0.20627 0.20322 0.140808610956239
-12 0.24137 0.17024 0.16608 0.104056236991468
-10 0.2328 0.13317 0.132 0.0705675902475938
-8 0.22731 0.096949 0.11565 0.0409524833507578
-6 0.22389 0.061 0.11104 0.0185057619335708
-4 0.2219 0.029079 0.10976 0.00567564949006756
-2 0.21989 0.0085596 0.10951 0.000952292017342542
0 0.21863 0.0012413 0.10939 6.20752472125266e-05
2 0.21873 5.4253e-05 0.10919 9.12675143143746e-07
4 0.21828 5.4253e-07 0.10959 1.27641687841629e-09
6 0.21732 0 0.10967 4.31432074480696e-14
8 0.21765 0 0.10934 4.01168816308323e-21
10 0.21735 0 0.1091 3.27292640417524e-32
12 0.21734 0 0.10863 9.95037482813051e-50
14 0.21793 0 0.10809 1.96121745063044e-77
16 0.21729 0 0.10791 2.75654134217075e-121
18 0.21781 0 0.10786 9.94087460536547e-191
20 0.21751 0 0.10772 9.90817611571039e-301


==> my_figs3/Nt24_Nr120_MF_MMSE_MMSEsimples_m1.dat <==
SNR ber_MF ber_MMSE ber_MMSE_simples ber_theory
-20 0.18498 0.095785 0.10079 0.082928330171455
-18 0.14073 0.052707 0.058865 0.0405430950225858
-16 0.10272 0.021942 0.031413 0.0140426642587118
-14 0.069869 0.0060131 0.013104 0.00284861377501791
-12 0.049111 0.00083171 0.0051308 0.000250172220131434
-10 0.034877 3.9063e-05 0.0019333 5.8856695488075e-06
-8 0.026171 3.2552e-07 0.0007911 1.7307130764325e-08
-6 0.020878 0 0.00036914 1.89694476597034e-12
-4 0.017722 0 0.00020947 1.13700083429369e-18
-2 0.015768 0 0.00012492 1.77705760204317e-28
0 0.014575 0 9.6842e-05 5.81776213838023e-44
2 0.013902 0 7.8776e-05 1.90567343120092e-68
4 0.013417 0 6.6569e-05 3.40498812705111e-107
6 0.013121 0 6.5186e-05 1.50930023356588e-168
8 0.013009 0 6.25e-05 9.96461193787981e-266
10 0.012814 0 5.6966e-05 0
12 0.012788 0 5.3304e-05 0
14 0.012726 0 5.1188e-05 0
16 0.012699 0 5.4281e-05 0
18 0.012666 0 5.3955e-05 0
20 0.012669 0 5.7292e-05 0


==> my_figs3/Nt24_Nr120_MF_MMSE_MMSEsimples_m2.dat <==
SNR ber_MF ber_MMSE ber_MMSE_simples ber_theory
-20 0.19165 0.16862 0.16549 0.144952687921646
-18 0.1696 0.12996 0.12541 0.101450121438577
-16 0.15245 0.088175 0.091919 0.0618278950100463
-14 0.1412 0.05068 0.06485 0.030137685071011
-12 0.13321 0.022607 0.045508 0.0103928622505295
-10 0.12849 0.0062341 0.037727 0.00209385630239206
-8 0.12507 0.00089555 0.033379 0.00018192295844556
-6 0.12272 4.4108e-05 0.031601 4.2081458589905e-06
-4 0.12143 4.069e-07 0.030907 1.20475214879954e-08
-2 0.12058 0 0.030826 1.26570317588155e-12
0 0.11987 0 0.030744 7.09415996783013e-19
2 0.11954 0 0.030703 9.9695391143701e-29
4 0.11933 0 0.030682 2.75783791825096e-44
6 0.11918 0 0.030643 6.91695128433008e-69
8 0.11905 0 0.030678 8.09510596288796e-108
10 0.11904 0 0.0307 1.83504200454824e-169
12 0.1191 0 0.030715 4.18555815060937e-267
14 0.11904 0 0.030816 0
16 0.11897 0 0.03076 0
18 0.11891 0 0.030714 0
20 0.1189 0 0.030709 0


==> my_figs3/Nt24_Nr120_MF_MMSE_MMSEsimples_m3.dat <==
SNR ber_MF ber_MMSE ber_MMSE_simples ber_theory
-20 0.23947 0.25936 0.25589 0.203805548002782
-18 0.23123 0.2242 0.22236 0.160600000288444
-16 0.2277 0.18785 0.18821 0.121757387830436
-14 0.2227 0.15247 0.14597 0.0867745830346735
-12 0.22065 0.11502 0.12572 0.0549496892786877
-10 0.2206 0.078261 0.11701 0.028493073515627
-8 0.21947 0.044387 0.11596 0.0108124469482779
-6 0.2189 0.01673 0.11581 0.00252850509448632
-4 0.21801 0.0035911 0.11518 0.000277540448691926
-2 0.21786 0.00028507 0.11444 9.27900502396399e-06
0 0.21771 4.9913e-06 0.1134 4.75431450566142e-08
2 0.21768 0 0.11237 1.25478148625849e-11
4 0.21758 0 0.11232 3.02512316189081e-17
6 0.21734 0 0.11223 4.28961624498366e-26
8 0.21753 0 0.11214 4.62581239293312e-40
10 0.2176 0 0.11209 3.85274254933591e-62
12 0.21745 0 0.11207 4.46561684067138e-97
14 0.21746 0 0.11202 2.17856997306947e-152
16 0.21742 0 0.112 5.4095434887738e-240
18 0.21741 0 0.112 0
20 0.21744 0 0.112 0


==> my_figs4/Nt12Nr120_it1MMSEsimples_MF_m1.dat <==
SNR ber_theory ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5
-20 0.082928330171455 0.090492 0.090246 0.0896 0.089886 0.089668
-18 0.0405430950225858 0.047824 0.045007 0.044385 0.044443 0.044377
-16 0.0140426642587118 0.018729 0.015288 0.014951 0.01491 0.01499
-14 0.00284861377501791 0.0051676 0.0031185 0.0030241 0.0030176 0.0030208
-12 0.000250172220131434 0.00078451 0.00029948 0.00029948 0.00029297 0.00029785
-10 5.8856695488075e-06 8.138e-05 9.7656e-06 9.7656e-06 9.7656e-06 9.7656e-06
-8 1.7307130764325e-08 0 0 0 0 0
-6 1.89694476597034e-12 0 0 0 0 0
-4 1.13700083429369e-18 0 0 0 0 0
-2 1.77705760204317e-28 0 0 0 0 0
0 5.81776213838023e-44 0 0 0 0 0
2 1.90567343120092e-68 0 0 0 0 0
4 3.40498812705111e-107 0 0 0 0 0
6 1.50930023356588e-168 0 0 0 0 0
8 9.96461193787981e-266 0 0 0 0 0
10 0 0 0 0 0 0
12 0 0 0 0 0 0
14 0 0 0 0 0 0
16 0 0 0 0 0 0
18 0 0 0 0 0 0
20 0 0 0 0 0 0


==> my_figs4/Nt12Nr120_it1MMSEsimples_MF_m2.dat <==
SNR ber_theory ber_sims1 ber_sims2 ber_sims3
-20 0.144952687921646 0.15806 0.15488 0.1536
-18 0.101450121438577 0.11563 0.11198 0.11101
-16 0.0618278950100463 0.075684 0.07132 0.070241
-14 0.030137685071011 0.042437 0.036688 0.035567
-12 0.0103928622505295 0.019285 0.012779 0.011932
-10 0.00209385630239206 0.0071989 0.0025977 0.0022843
-8 0.00018192295844556 0.0023299 0.00023275 0.00021403
-6 4.2081458589905e-06 0.00072591 3.2552e-06 4.069e-06
-4 1.20475214879954e-08 0.00020182 8.138e-07 8.138e-07
-2 1.26570317588155e-12 7.8939e-05 0 0
0 7.09415996783013e-19 4.069e-05 0 0
2 9.9695391143701e-29 2.1159e-05 0 0
4 2.75783791825096e-44 1.4648e-05 0 0
6 6.91695128433008e-69 2.1973e-05 0 0
8 8.09510596288796e-108 8.9518e-06 0 0
10 1.83504200454824e-169 1.6276e-05 0 0
12 4.18555815060937e-267 1.0579e-05 0 0
14 0 8.9518e-06 0 0
16 0 5.6966e-06 0 0
18 0 1.1393e-05 0 0
20 0 4.069e-06 0 0


==> my_figs4/Nt12Nr120_it1MMSEsimples_MF_m3.dat <==
SNR ber_theory ber_sims1 ber_sims2 ber_sims3
-20 0.203805548002782 0.23326 0.21415 0.2122
-18 0.160600000288444 0.19425 0.17224 0.16937
-16 0.121757387830436 0.15701 0.13458 0.13123
-14 0.0867745830346735 0.12009 0.099504 0.095884
-12 0.0549496892786877 0.086889 0.067159 0.063808
-10 0.028493073515627 0.057548 0.038351 0.03485
-8 0.0108124469482779 0.035765 0.016803 0.013397
-6 0.00252850509448632 0.023343 0.0051633 0.0029769
-4 0.000277540448691926 0.016959 0.00097602 0.00031576
-2 9.27900502396399e-06 0.013973 0.00010308 1.0308e-05
0 4.75431450566142e-08 0.012305 3.7977e-06 0
2 1.25478148625849e-11 0.011776 5.4253e-07 0
4 3.02512316189081e-17 0.011383 0 0
6 4.28961624498366e-26 0.011195 0 0
8 4.62581239293312e-40 0.011059 0 0
10 3.85274254933591e-62 0.011298 0 0
12 4.46561684067138e-97 0.010846 0 0
14 2.17856997306947e-152 0.011081 0 0
16 5.4095434887738e-240 0.011142 0 0
18 0 0.010854 0 0
20 0 0.010712 0 0


==> my_figs4/Nt12Nr60_it1MMSEsimples_MF_m1.dat <==
SNR ber_theory ber_sims1 ber_sims2 ber_sims3
-20 0.163593438895153 0.17578 0.17902 0.17719
-18 0.108696511385816 0.12451 0.12554 0.12319
-16 0.0602268768840419 0.078558 0.074185 0.072515
-14 0.0252944961078825 0.041947 0.032669 0.03062
-12 0.00692489238031889 0.019386 0.0096094 0.0081136
-10 0.000972886846869577 0.0075602 0.0012695 0.00098796
-8 4.79698142365143e-05 0.0027083 4.8828e-05 3.7435e-05
-6 4.539630129978e-07 0.00086263 0 0
-4 3.16283842993187e-10 0.00033854 0 0
-2 3.54696405091671e-15 0.00014648 0 0
0 5.74417397706139e-23 5.2083e-05 0 0
2 2.93810863619873e-35 4.7201e-05 0 0
4 1.10883714663518e-54 4.2318e-05 0 0
6 2.08298764836713e-85 1.3021e-05 0 0
8 4.77353095522391e-134 2.1159e-05 0 0
10 4.4460251774836e-211 2.6042e-05 0 0
12 0 2.2786e-05 0 0
14 0 2.2786e-05 0 0
16 0 1.4648e-05 0 0
18 0 1.6276e-05 0 0
20 0 1.1393e-05 0 0


==> my_figs4/Nt12Nr60_it1MMSEsimples_MF_m2.dat <==
SNR ber_theory ber_sims1 ber_sims2 ber_sims3
-20 0.216313768825125 0.23819 0.23394 0.23322
-18 0.168047432399082 0.19273 0.1884 0.18638
-16 0.123068546225089 0.15029 0.14507 0.14286
-14 0.0811655615830002 0.11045 0.10396 0.10161
-12 0.0448414552888749 0.076513 0.065627 0.062565
-10 0.0187663215015463 0.052432 0.035223 0.030039
-8 0.00510967513089348 0.037343 0.014736 0.0083398
-6 0.000711754323045011 0.030371 0.0052132 0.0011051
-4 3.46254255534305e-05 0.026514 0.0016113 5.8594e-05
-2 3.20794443351666e-07 0.025158 0.00050212 0
0 2.16121486069154e-10 0.024421 0.00019694 0
2 2.29817177228963e-15 0.023898 9.1146e-05 0
4 3.42109207529559e-23 0.023973 6.9173e-05 0
6 1.53118041104312e-35 0.023709 4.5573e-05 0
8 4.67673875778502e-55 0.023602 4.4759e-05 0
10 6.28263004152366e-86 0.02362 2.6042e-05 0
12 8.46261127925166e-135 0.023582 2.4414e-05 0
14 3.39516343697367e-212 0.023668 4.2318e-05 0
16 0 0.023207 2.5228e-05 0
18 0 0.023237 2.8483e-05 0
20 0 0.02328 2.7669e-05 0


==> my_figs4/Nt12Nr60_it1MMSEsimples_MF_m3.dat <==
SNR ber_theory ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6 ber_sims7
-20 0.271424917013047 0.30413 0.29028 0.28693 0.28717 0.28635 0.2868 0.28626
-18 0.226634249779603 0.27262 0.25195 0.24635 0.24601 0.24485 0.24495 0.24472
-16 0.181960693787409 0.23911 0.21223 0.20466 0.20356 0.20224 0.20298 0.20254
-14 0.140808610956239 0.20322 0.17324 0.16432 0.16303 0.16143 0.16182 0.16067
-12 0.104056236991468 0.16608 0.13608 0.12735 0.12574 0.12435 0.12454 0.12407
-10 0.0705675902475938 0.132 0.10245 0.094648 0.092316 0.091446 0.091018 0.090681
-8 0.0409524833507578 0.11565 0.074886 0.066507 0.063041 0.062003 0.060615 0.060712
-6 0.0185057619335708 0.11104 0.058089 0.044447 0.038489 0.035644 0.034233 0.03319
-4 0.00567564949006756 0.10976 0.053474 0.0306 0.020371 0.014364 0.011444 0.0096186
-2 0.000952292017342542 0.10951 0.052162 0.023987 0.010054 0.0033785 0.0017584 0.001333
0 6.20752472125266e-05 0.10939 0.051929 0.022329 0.0056785 0.0007749 0.00028754 0.00016873
2 9.12675143143746e-07 0.10919 0.051407 0.02164 0.0040436 0.00034838 5.1541e-05 2.1701e-06
4 1.27641687841629e-09 0.10959 0.051344 0.021283 0.0033505 0.00028085 9.9026e-06 0
6 4.31432074480696e-14 0.10967 0.051187 0.021059 0.0031445 0.00025282 0 0
8 4.01168816308323e-21 0.10934 0.050983 0.020936 0.003094 0.00024892 0 0
10 3.27292640417524e-32 0.1091 0.050293 0.020863 0.0030715 0.00024227 0 0
12 9.95037482813051e-50 0.10863 0.050201 0.020833 0.0030582 0.00024052 0 0
14 1.96121745063044e-77 0.10809 0.050127 0.020772 0.003018 0.00023744 0 0
16 2.75654134217075e-121 0.10791 0.050091 0.020516 0.0030095 0.00023406 0 0
18 9.94087460536547e-191 0.10786 0.049501 0.020455 0.0030026 0.00023164 0 0
20 9.90817611571039e-301 0.10772 0.049175 0.020391 0.0030046 0.0002294 0 0


==> my_figs4/Nt24Nr120_it1MMSEsimples_MF_m1.dat <==
SNR ber_theory ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6
-20 0.081991 0.09965 0.097819 0.094849 0.095744 0.094686 0.096436
-18 0.039063 0.057427 0.050239 0.047499 0.047038 0.046821 0.047011
-16 0.014648 0.030538 0.019887 0.017721 0.017242 0.01708 0.01708
-14 0.0029342 0.013281 0.004017 0.0032597 0.0031444 0.0031196 0.0031557
-12 0.00026001 0.0051202 0.00034546 0.00026428 0.00026408 0.0002655 0.00026428
-10 5.8594e-06 0.0019297 7.9753e-06 5.9408e-06 6.0221e-06 6.0221e-06 6.0221e-06
-8 0 0.00079093 0 0 0 0 0
-6 0 0.00036466 0 0 0 0 0
-4 0 0.00020614 0 0 0 0 0
-2 0 0.00012882 0 0 0 0 0
0 0 0.00010124 0 0 0 0 0
2 0 7.8288e-05 0 0 0 0 0
4 0 6.9173e-05 0 0 0 0 0
6 0 6.3639e-05 0 0 0 0 0
8 0 6.1279e-05 0 0 0 0 0
10 0 5.249e-05 0 0 0 0 0
12 0 5.2979e-05 0 0 0 0 0
14 0 5.5501e-05 0 0 0 0 0
16 0 5.2409e-05 0 0 0 0 0
18 0 5.5094e-05 0 0 0 0 0
20 0 5.5013e-05 0 0 0 0 0


==> my_figs4/Nt24Nr120_it1MMSEsimples_MF_m2.dat <==
SNR ber_theory ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6
-20 0.14954 0.1696 0.16805 0.16528 0.16618 0.16475 0.16573
-18 0.10323 0.13135 0.12386 0.12301 0.1202 0.12256 0.12134
-16 0.062032 0.092143 0.082621 0.080688 0.081238 0.080485 0.080343
-14 0.029877 0.063192 0.049998 0.044993 0.043823 0.043009 0.042552
-12 0.010506 0.046952 0.025045 0.017948 0.015617 0.014502 0.014209
-10 0.0020735 0.037388 0.010585 0.0037325 0.0025609 0.0024041 0.0023973
-8 0.00018325 0.033259 0.0040945 0.00032308 0.00019184 0.00018917 0.00018902
-6 5.249e-06 0.031346 0.0016303 8.5042e-06 5.2083e-06 5.249e-06 5.249e-06
-4 4.069e-08 0.03068 0.00076042 4.069e-08 4.069e-08 4.069e-08 4.069e-08
-2 0 0.030396 0.00042013 0 0 0 0
0 0 0.030365 0.00028206 0 0 0 0
2 0 0.030372 0.00020951 0 0 0 0
4 0 0.030399 0.00018119 0 0 0 0
6 0 0.030302 0.00015666 0 0 0 0
8 0 0.030353 0.00014294 0 0 0 0
10 0 0.030511 0.00014372 0 0 0 0
12 0 0.030231 0.00013407 0 0 0 0
14 0 0.030374 0.00013188 0 0 0 0
16 0 0.030438 0.00013656 0 0 0 0
18 0 0.030357 0.00013208 0 0 0 0
20 0 0.030477 0.00013196 0 0 0 0


==> my_figs4/Nt24Nr120_it1MMSEsimples_MF_m3.dat <==
SNR ber_theory ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6
-20 0.094808 0.1578 0.12698 0.1174 0.11616 0.11518 0.11548
-18 0.064616 0.12777 0.098307 0.090224 0.087131 0.086995 0.085666
-16 0.033664 0.11048 0.068197 0.059625 0.055827 0.054932 0.053494
-14 0.014988 0.097919 0.056858 0.047376 0.036513 0.032335 0.029473
-12 0.0039605 0.097866 0.05367 0.039902 0.023058 0.015286 0.009847
-10 0.0004815 0.097663 0.052151 0.036514 0.012946 0.0032213 0.00079346
-8 3.5265e-05 0.097569 0.051322 0.035967 0.011023 0.0011544 6.2391e-05
-6 2.0345e-06 0.097419 0.050982 0.035822 0.010144 0.00060283 2.0345e-06
-4 0 0.097379 0.05051 0.035536 0.0099212 0.000484 3.0809e-06
-2 0 0.097367 0.050509 0.035311 0.0093 0.00046772 1.2695e-05
0 0 0.097339 0.05043 0.035237 0.0090294 0.0004434 1.2804e-05
2 0 0.097242 0.052187 0.035173 0.0090283 0.00042747 9.2231e-06
4 0 0.097202 0.052368 0.035105 0.0090085 0.00041954 3.4722e-06
6 0 0.017129 0.052719 0.035035 0.0090008 0.00048741 1.0064e-05
8 0 0.0171 0.052861 0.034979 0.0089274 0.00046587 1.378e-05
10 0 0.017069 0.052932 0.034912 0.0088396 0.00045182 5.9136e-06
12 0 0.017005 0.052908 0.034862 0.0087374 0.00048104 6.9173e-06
14 0 0.016981 0.052873 0.034799 0.0087095 0.00038314 1.8175e-06
16 0 0.01698 0.052925 0.034788 0.0086859 0.00044813 6.5375e-06
18 0 0.016976 0.052831 0.034666 0.0086511 0.00043167 2.0074e-05
20 0 0.016972 0.05278 0.034642 0.0086144 0.00050363 8.6806e-06


==> my_figs4/nums_Nt12Nr120_it1MMSEsimples_MF_m1.dat <==
Name X Y
1 -12 0.00078451
2 -12 0.00029948


==> my_figs4/nums_Nt12Nr120_it1MMSEsimples_MF_m2.dat <==
Name X Y
1 -8 0.0023299
2 -8 0.00023275


==> my_figs4/nums_Nt12Nr120_it1MMSEsimples_MF_m3.dat <==
Name X Y
1 -4 0.016959
2 -4 0.00097602
3 -4 0.00031576


==> my_figs4/nums_Nt12Nr60_it1MMSEsimples_MF_m1.dat <==
Name X Y
1 -10 0.0075602
2 -10 0.0012695


==> my_figs4/nums_Nt12Nr60_it1MMSEsimples_MF_m2.dat <==
Name X Y
1 -8 0.037343
2 -8 0.014736
3 -8 0.0083398


==> my_figs4/nums_Nt12Nr60_it1MMSEsimples_MF_m3.dat <==
Name X Y
1 -0 0.10939
2 -0 0.051929
3 -0 0.022329
4 -0 0.0056785
5 -0 0.0007749
6 -0 0.00028754
7 -0 0.00016873


==> my_figs4/nums_Nt24Nr120_it1MMSEsimples_MF_m1.dat <==
Name X Y
1 -14 0.013281
2 -14 0.004017


==> my_figs4/nums_Nt24Nr120_it1MMSEsimples_MF_m2.dat <==
Name X Y
1 -8 0.033259
2 -8 0.0040945
3 -8 0.00032308
4 -8 0.00019184


==> my_figs4/nums_Nt24Nr120_it1MMSEsimples_MF_m3.dat <==
Name X Y
1 -10 0.097663
2 -10 0.052151
3 -10 0.036514
4 -10 0.012946
5 -10 0.0032213
6 -10 0.00079346


==> my_figs5/Nt12Nr120_MF_m1.dat <==
SNR ber_theory ber_MMSE ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6
-20 0.082928330171455 0.090098 0.10263 0.091579 0.089639 0.089855 0.08965 0.089756
-18 0.0405430950225858 0.046453 0.063257 0.046491 0.044775 0.044404 0.044497 0.044331
-16 0.0140426642587118 0.0177 0.035781 0.016733 0.015345 0.01521 0.01515 0.01519
-14 0.00284861377501791 0.0041553 0.018485 0.003623 0.0030648 0.0030518 0.0030062 0.003029
-12 0.000250172220131434 0.00045573 0.0095687 0.00033691 0.00026693 0.00026204 0.00026204 0.00026204
-10 5.8856695488075e-06 1.6276e-05 0.0050439 8.138e-06 3.2552e-06 3.2552e-06 3.2552e-06 3.2552e-06
-8 1.7307130764325e-08 0 0.0030062 0 0 0 0 0
-6 1.89694476597034e-12 0 0.0019906 0 0 0 0 0
-4 1.13700083429369e-18 0 0.0015234 0 0 0 0 0
-2 1.77705760204317e-28 0 0.0011686 0 0 0 0 0
0 5.81776213838023e-44 0 0.0010449 0 0 0 0 0
2 1.90567343120092e-68 0 0.00093262 0 0 0 0 0
4 3.40498812705111e-107 0 0.0008724 0 0 0 0 0
6 1.50930023356588e-168 0 0.00082404 0 0 0 0 0
8 9.96461193787981e-266 0 0.00081706 0 0 0 0 0
10 0 0 0.00078288 0 0 0 0 0
12 0 0 0.00076497 0 0 0 0 0
14 0 0 0.00074776 0 0 0 0 0
16 0 0 0.00071868 0 0 0 0 0
18 0 0 0.0006966 0 0 0 0 0
20 0 0 0.00068939 0 0 0 0 0


==> my_figs5/Nt12Nr120_MF_m2.dat <==
SNR ber_theory ber_MMSE ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6
-20 0.144952687921646 0.1594 0.17772 0.15776 0.15502 0.15486 0.15461 0.15464
-18 0.101450121438577 0.11617 0.14654 0.11684 0.11252 0.11133 0.11116 0.11099
-16 0.0618278950100463 0.074752 0.12125 0.080049 0.072679 0.071224 0.070701 0.070578
-14 0.030137685071011 0.039685 0.10189 0.048579 0.03797 0.035989 0.035361 0.035262
-12 0.0103928622505295 0.015482 0.088123 0.025737 0.014074 0.012275 0.012002 0.01193
-10 0.00209385630239206 0.0034953 0.07725 0.011274 0.0028369 0.0022095 0.0021973 0.0021891
-8 0.00018192295844556 0.00037354 0.070658 0.0044702 0.00023682 0.00017171 0.00017497 0.00017415
-6 4.2081458589905e-06 1.3835e-05 0.066127 0.0016024 4.069e-06 2.4414e-06 2.4414e-06 2.4414e-06
-4 1.20475214879954e-08 0 0.063561 0.00062744 0 0 0 0
-2 1.26570317588155e-12 0 0.061598 0.0002889 0 0 0 0
0 7.09415996783013e-19 0 0.060406 0.00014079 0 0 0 0
2 9.9695391143701e-29 0 0.059814 6.9173e-05 0 0 0 0
4 2.75783791825096e-44 0 0.059224 4.8014e-05 0 0 0 0
6 6.91695128433008e-69 0 0.058778 3.0111e-05 0 0 0 0
8 8.09510596288796e-108 0 0.058735 3.2552e-05 0 0 0 0
10 1.83504200454824e-169 0 0.058801 3.3366e-05 0 0 0 0
12 4.18555815060937e-267 0 0.058649 3.1738e-05 0 0 0 0
14 0 0 0.058298 2.2786e-05 0 0 0 0
16 0 0 0.05865 2.0345e-05 0 0 0 0
18 0 0 0.058477 2.0345e-05 0 0 0 0
20 0 0 0.058459 3.0924e-05 0 0 0 0


==> my_figs5/Nt12Nr120_MF_m3.dat <==
SNR ber_theory ber_MMSE ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6
-20 0.203805548002782 0.23423 0.24789 0.21675 0.21266 0.21199 0.21181 0.21172
-18 0.160600000288444 0.19502 0.22121 0.17776 0.17073 0.16974 0.1691 0.16918
-16 0.121757387830436 0.15787 0.201 0.14422 0.13285 0.13096 0.1302 0.13012
-14 0.0867745830346735 0.12199 0.1851 0.11695 0.10008 0.097365 0.095603 0.095792
-12 0.0549496892786877 0.086302 0.17355 0.093574 0.071069 0.065889 0.063886 0.063375
-10 0.028493073515627 0.053081 0.16655 0.075489 0.04636 0.037989 0.035262 0.034454
-8 0.0108124469482779 0.024423 0.1613 0.061596 0.026512 0.015932 0.013451 0.012782
-6 0.00252850509448632 0.0072656 0.15781 0.05138 0.013087 0.0040522 0.0028678 0.0027658
-4 0.000277540448691926 0.0011068 0.15618 0.044934 0.0058333 0.00035302 0.0002653 0.00026421
-2 9.27900502396399e-06 4.8286e-05 0.15437 0.039857 0.0022369 1.9531e-05 1.1936e-05 1.1936e-05
0 4.75431450566142e-08 0 0.15376 0.036914 0.00091254 0 0 0
2 1.25478148625849e-11 0 0.15327 0.035095 0.00043349 0 0 0
4 3.02512316189081e-17 0 0.15295 0.033619 0.00020237 0 0 0
6 4.28961624498366e-26 0 0.15268 0.032974 0.00013943 0 0 0
8 4.62581239293312e-40 0 0.15256 0.032331 9.2773e-05 0 0 0
10 3.85274254933591e-62 0 0.15218 0.031846 7.3785e-05 0 0 0
12 4.46561684067138e-97 0 0.15243 0.031811 6.4019e-05 0 0 0
14 2.17856997306947e-152 0 0.15221 0.031647 4.7201e-05 0 0 0
16 5.4095434887738e-240 0 0.15237 0.031555 4.1775e-05 0 0 0
18 0 0 0.15197 0.030972 4.6115e-05 0 0 0
20 0 0 0.15234 0.031628 5.4253e-05 0 0 0


==> my_figs5/Nt12Nr60_MF_m1.dat <==
SNR ber_theory ber_MMSE ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6
-20 0.163593438895153 0.17558 0.1844 0.1819 0.1779 0.17979 0.17837 0.1796
-18 0.108696511385816 0.12286 0.13984 0.12931 0.12484 0.12606 0.12419 0.12569
-16 0.0602268768840419 0.074375 0.10097 0.079461 0.073984 0.07305 0.072271 0.072495
-14 0.0252944961078825 0.035576 0.070667 0.039692 0.033125 0.031753 0.03113 0.0311
-12 0.00692489238031889 0.012417 0.048674 0.014196 0.0088167 0.0080371 0.0079232 0.0078906
-10 0.000972886846869577 0.0025065 0.03495 0.0031868 0.0011263 0.001014 0.0010156 0.0010059
-8 4.79698142365143e-05 0.0001888 0.025955 0.00042155 5.8594e-05 6.1849e-05 6.0221e-05 6.0221e-05
-6 4.539630129978e-07 9.7656e-06 0.020664 2.1159e-05 1.6276e-06 1.6276e-06 1.6276e-06 1.6276e-06
-4 3.16283842993187e-10 0 0.017747 0 0 0 0 0
-2 3.54696405091671e-15 0 0.015895 0 0 0 0 0
0 5.74417397706139e-23 0 0.014561 0 0 0 0 0
2 2.93810863619873e-35 0 0.013343 0 0 0 0 0
4 1.10883714663518e-54 0 0.013137 0 0 0 0 0
6 2.08298764836713e-85 0 0.013024 0 0 0 0 0
8 4.77353095522391e-134 0 0.012874 0 0 0 0 0
10 4.4460251774836e-211 0 0.013011 0 0 0 0 0
12 0 0 0.012547 0 0 0 0 0
14 0 0 0.012622 0 0 0 0 0
16 0 0 0.012669 0 0 0 0 0
18 0 0 0.012578 0 0 0 0 0
20 0 0 0.01272 0 0 0 0 0


==> my_figs5/Nt12Nr60_MF_m2.dat <==
SNR ber_theory ber_MMSE ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6
-20 0.216313768825125 0.2393 0.25241 0.23772 0.2349 0.23499 0.23434 0.23445
-18 0.168047432399082 0.1935 0.21806 0.19665 0.18984 0.18975 0.18828 0.18877
-16 0.123068546225089 0.15081 0.1903 0.15965 0.1498 0.14883 0.14647 0.14694
-14 0.0811655615830002 0.10921 0.16875 0.128 0.11349 0.11021 0.10727 0.10715
-12 0.0448414552888749 0.069617 0.15289 0.10162 0.081444 0.074649 0.070221 0.068789
-10 0.0187663215015463 0.035543 0.14162 0.079937 0.053541 0.041 0.034678 0.031188
-8 0.00510967513089348 0.012943 0.13415 0.064314 0.03165 0.015711 0.0092985 0.007242
-6 0.000711754323045011 0.0026489 0.12823 0.052368 0.016141 0.0029069 0.00091553 0.00075846
-4 3.46254255534305e-05 0.00025065 0.12531 0.045297 0.0078516 0.00018392 3.9876e-05 4.069e-05
-2 3.20794443351666e-07 2.4414e-06 0.12278 0.039932 0.0038005 3.2552e-06 0 0
0 2.16121486069154e-10 0 0.12211 0.037299 0.001911 0 0 0
2 2.29817177228963e-15 0 0.12083 0.034749 0.0010791 0 0 0
4 3.42109207529559e-23 0 0.11994 0.033516 0.00075928 0 0 0
6 1.53118041104312e-35 0 0.11977 0.033155 0.00063151 0 0 0
8 4.67673875778502e-55 0 0.11943 0.032594 0.00050863 0 0 0
10 6.28263004152366e-86 0 0.11951 0.031974 0.00041178 0 0 0
12 8.46261127925166e-135 0 0.11926 0.032134 0.00038411 0 0 0
14 3.39516343697367e-212 0 0.11937 0.032119 0.00034399 0 0 0
16 0 0 0.11911 0.031368 0.0003235 0 0 0
18 0 0 0.11874 0.030904 0.00032262 0 0 0
20 0 0 0.11706 0.030609 0.00032145 0 0 0


==> my_figs5/Nt12Nr60_MF_m3.dat <==
SNR ber_theory ber_MMSE ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6
-20 0.271424917013047 0.3036 0.31527 0.29742 0.28933 0.29503 0.28771 0.29259
-18 0.226634249779603 0.27289 0.29546 0.26552 0.25895 0.25873 0.25662 0.25749
-16 0.181960693787409 0.24316 0.26888 0.22645 0.21159 0.20627 0.2047 0.20275
-14 0.140808610956239 0.20567 0.25798 0.20812 0.18658 0.1799 0.17822 0.17291
-12 0.104056236991468 0.16748 0.23915 0.18224 0.15457 0.1473 0.14122 0.14122
-10 0.0705675902475938 0.13232 0.23467 0.16732 0.13528 0.12636 0.11985 0.12014
-8 0.0409524833507578 0.098868 0.22363 0.1509 0.11144 0.099736 0.089699 0.086932
-6 0.0185057619335708 0.060113 0.2246 0.14809 0.10668 0.090992 0.081507 0.077365
-4 0.00567564949006756 0.028167 0.2231 0.14433 0.098425 0.078966 0.065794 0.05718
-2 0.000952292017342542 0.0086391 0.22099 0.14095 0.092813 0.071986 0.056083 0.044635
0 6.20752472125266e-05 0.0012259 0.21962 0.13849 0.088688 0.065785 0.047373 0.032136
2 9.12675143143746e-07 5.268e-05 0.21894 0.13705 0.086215 0.061742 0.041429 0.02383
4 1.27641687841629e-09 1.6276e-07 0.2185 0.13629 0.084824 0.059531 0.038204 0.019887
6 4.31432074480696e-14 0 0.21822 0.13589 0.084018 0.058121 0.036007 0.017072
8 4.01168816308323e-21 0 0.21831 0.13577 0.083687 0.057552 0.035126 0.016168
10 3.27292640417524e-32 0 0.21792 0.13526 0.083026 0.05653 0.033648 0.014601
12 9.95037482813051e-50 0 0.21796 0.13529 0.082827 0.056128 0.032981 0.013717
14 1.96121745063044e-77 0 0.21787 0.13509 0.082617 0.055762 0.03241 0.013214
16 2.75654134217075e-121 0 0.21793 0.13523 0.082795 0.056068 0.032897 0.012959
18 9.94087460536547e-191 0 0.21784 0.13487 0.082372 0.055456 0.032097 0.012886
20 9.90817611571039e-301 0 0.21798 0.13509 0.082637 0.055867 0.032518 0.012741


==> my_figs5/Nt24Nr120_MF_m1.dat <==
SNR SNR_Delta ber_theory ber_MMSE ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6
-20 -23.0102999566398 0.082928330171455 0.095785 0.18498 0.17851 0.177 0.17716 0.17802 0.17696
-18 -21.0102999566398 0.0405430950225858 0.052707 0.14073 0.12956 0.12546 0.12587 0.1263 0.126
-16 -19.0102999566398 0.0140426642587118 0.021942 0.10272 0.081645 0.076029 0.075704 0.07428 0.074463
-14 -17.0102999566398 0.00284861377501791 0.0060131 0.069869 0.0392 0.032579 0.031268 0.030504 0.03035
-12 -15.0102999566398 0.000250172220131434 0.00083171 0.049111 0.014275 0.0088641 0.0080835 0.0079466 0.0079118
-10 -13.0102999566398 5.8856695488075e-06 3.9063e-05 0.034877 0.0032257 0.0011163 0.0010352 0.0010285 0.0010279
-8 -11.0102999566398 1.7307130764325e-08 3.2552e-07 0.026171 0.00037101 4.9398e-05 4.777e-05 4.7933e-05 4.777e-05
-6 -9.01029995663981 1.89694476597034e-12 0 0.020878 2.5065e-05 5.6966e-07 5.6966e-07 5.6966e-07 5.6966e-07
-4 -7.01029995663981 1.13700083429369e-18 0 0.017722 4.069e-07 0 0 0 0
-2 -5.01029995663981 1.77705760204317e-28 0 0.015768 0 0 0 0 0
0 -3.01029995663981 5.81776213838023e-44 0 0.014575 0 0 0 0 0
2 -1.01029995663981 1.90567343120092e-68 0 0.013902 0 0 0 0 0
4 0.989700043360188 3.40498812705111e-107 0 0.013417 0 0 0 0 0
6 2.98970004336019 1.50930023356588e-168 0 0.013121 0 0 0 0 0
8 4.98970004336019 9.96461193787981e-266 0 0.013009 0 0 0 0 0
10 6.98970004336019 0 0 0.012814 0 0 0 0 0
12 8.98970004336019 0 0 0.012788 0 0 0 0 0
14 10.9897000433602 0 0 0.012726 0 0 0 0 0
16 12.9897000433602 0 0 0.012699 0 0 0 0 0
18 14.9897000433602 0 0 0.012666 0 0 0 0 0
20 16.9897000433602 0 0 0.012669 0 0 0 0 0


==> my_figs5/Nt24Nr120_MF_m2.dat <==
SNR ber_theory ber_MMSE ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6
-20 0.144952687921646 0.16862 0.19165 0.16764 0.15422 0.15666 0.15226 0.15474
-18 0.101450121438577 0.12996 0.1696 0.12728 0.11336 0.10917 0.10567 0.10649
-16 0.0618278950100463 0.088175 0.15245 0.10264 0.081238 0.074178 0.070903 0.069153
-14 0.030137685071011 0.05068 0.1412 0.078552 0.052622 0.040639 0.034159 0.030752
-12 0.0103928622505295 0.022607 0.13321 0.063953 0.031226 0.015287 0.0090047 0.0071086
-10 0.00209385630239206 0.0062341 0.12849 0.05245 0.016151 0.0028322 0.00095283 0.00079685
-8 0.00018192295844556 0.00089555 0.12507 0.045022 0.0077674 0.00018185 3.4476e-05 3.2922e-05
-6 4.2081458589905e-06 4.4108e-05 0.12272 0.039965 0.0035999 2.6042e-06 3.2552e-07 3.2552e-07
-4 1.20475214879954e-08 4.069e-07 0.12143 0.036905 0.001778 0 0 0
-2 1.26570317588155e-12 0 0.12058 0.034893 0.00099707 0 0 0
0 7.09415996783013e-19 0 0.11987 0.033511 0.00061507 0 0 0
2 9.9695391143701e-29 0 0.11954 0.032735 0.0004397 0 0 0
4 2.75783791825096e-44 0 0.11933 0.032206 0.00035486 0 0 0
6 6.91695128433008e-69 0 0.11918 0.031839 0.00029789 0 0 0
8 8.09510596288796e-108 0 0.11905 0.031634 0.0002675 0 0 0
10 1.83504200454824e-169 0 0.11904 0.031486 0.00024646 0 0 0
12 4.18555815060937e-267 0 0.1191 0.031522 0.00024451 0 0 0
14 0 0 0.11904 0.031503 0.00023954 0 0 0
16 0 0 0.11897 0.031284 0.00023181 0 0 0
18 0 0 0.11891 0.031311 0.0002251 0 0 0
20 0 0 0.1189 0.031276 0.00022937 0 0 0


==> my_figs5/Nt24Nr120_MF_m3.dat <==
SNR ber_theory ber_MMSE ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6
-20 0.203805548002782 0.25936 0.23947 0.17912 0.14741 0.13894 0.13241 0.13089
-18 0.160600000288444 0.2242 0.23123 0.16089 0.12478 0.11366 0.10471 0.10162
-16 0.121757387830436 0.18785 0.2277 0.15392 0.11426 0.10031 0.091661 0.085314
-14 0.0867745830346735 0.15247 0.2227 0.14605 0.1038 0.08747 0.076633 0.069878
-12 0.0549496892786877 0.11502 0.22065 0.14027 0.09413 0.077717 0.06321 0.049821
-10 0.028493073515627 0.078261 0.2206 0.14053 0.091505 0.070326 0.053053 0.037659
-8 0.0108124469482779 0.044387 0.21947 0.13872 0.088631 0.06492 0.044659 0.027116
-6 0.00252850509448632 0.01673 0.2189 0.13693 0.085699 0.060334 0.038669 0.018505
-4 0.000277540448691926 0.0035911 0.21801 0.13582 0.083832 0.057359 0.03427 0.012884
-2 9.27900502396399e-06 0.00028507 0.21786 0.13527 0.082914 0.055692 0.031744 0.0099059
0 4.75431450566142e-08 4.9913e-06 0.21771 0.13496 0.082388 0.054727 0.030251 0.0081646
2 1.25478148625849e-11 0 0.21768 0.13496 0.082299 0.054556 0.029904 0.0078705
4 3.02512316189081e-17 0 0.21758 0.13471 0.081979 0.054109 0.029258 0.0072929
6 4.28961624498366e-26 0 0.21734 0.13449 0.081686 0.053729 0.028649 0.0066359
8 4.62581239293312e-40 0 0.21753 0.13466 0.081869 0.053866 0.028833 0.0068036
10 3.85274254933591e-62 0 0.2176 0.13461 0.081799 0.053639 0.028448 0.006377
12 4.46561684067138e-97 0 0.21745 0.13461 0.081787 0.053712 0.028563 0.0065101
14 2.17856997306947e-152 0 0.21746 0.13456 0.081559 0.053383 0.02811 0.0061959
16 5.4095434887738e-240 0 0.21742 0.13443 0.081528 0.053339 0.028039 0.0061453
18 0 0 0.21741 0.13458 0.081628 0.053516 0.028252 0.0062236
20 0 0 0.21744 0.13452 0.081635 0.053488 0.028269 0.0063679


==> my_figs5/nums_Nt12Nr120_MF_m1.dat <==
Name X Y
1 -12 0.0095687
2 -12 0.00033691


==> my_figs5/nums_Nt12Nr120_MF_m2.dat <==
Name X Y
1 -8 0.070658
2 -8 0.0044702
3 -8 0.00023682


==> my_figs5/nums_Nt12Nr120_MF_m3.dat <==
Name X Y
1 -4 0.15618
2 -4 0.044934
3 -4 0.0058333
4 -4 0.00035302


==> my_figs5/nums_Nt12Nr60_MF_m1.dat <==
Name X Y
1 -12 0.048674
2 -12 0.014196
3 -12 0.0088167


==> my_figs5/nums_Nt12Nr60_MF_m2.dat <==
Name X Y
1 -6 0.12823
2 -6 0.052368
3 -6 0.016141
4 -6 0.0029069
5 -6 0.00091553


==> my_figs5/nums_Nt12Nr60_MF_m3.dat <==
Name X Y
1 2 0.21894
2 2 0.13705
3 2 0.086215
4 2 0.061742
5 2 0.041429
6 2 0.02383


==> my_figs5/nums_Nt24Nr120_MF_m1.dat <==
Name X Y
1 -13.0102999566398 0.034877
2 -13.0102999566398 0.0032257
3 -13.0102999566398 0.0011163


==> my_figs5/nums_Nt24Nr120_MF_m2.dat <==
Name X Y
1 -10 0.12849
2 -10 0.05245
3 -10 0.016151
4 -10 0.0028322
5 -10 0.00095283


==> my_figs5/nums_Nt24Nr120_MF_m3.dat <==
Name X Y
1 -4 0.21801
2 -4 0.13582
3 -4 0.083832
4 -4 0.057359
5 -4 0.03427
6 -4 0.012884


==> sims_QAM41664/Nt24Nr120_MF_QAM41664QAM_m1.dat <==
SNR SNR_Delta ber_theory ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6
-20 -23.0102999566398 0.10954 0.25016 0.19971 0.19255 0.18734 0.18766 0.18701
-18 -21.0102999566398 0.07194 0.22249 0.14827 0.14681 0.13786 0.13656 0.13053
-16 -19.0102999566398 0.038879 0.21379 0.11589 0.099935 0.088298 0.08431 0.082194
-14 -17.0102999566398 0.016907 0.2002 0.085653 0.064453 0.046305 0.040771 0.03715
-12 -15.0102999566398 0.004598 0.19331 0.062598 0.033268 0.015462 0.010189 0.0088379
-10 -13.0102999566398 0.000629 0.18415 0.045915 0.015591 0.0024991 0.0010986 0.001102
-8 -11.0102999566398 3.1368e-05 0.18064 0.035443 0.0061328 0.00012547 5.1491e-05 4.9716e-05
-6 -9.01029995663981 2.4414e-07 0.17818 0.029303 0.0023402 1.6276e-06 4.8828e-07 4.8828e-07
-4 -7.01029995663981 0 0.17661 0.025452 0.00092383 0 0 0
-2 -5.01029995663981 0 0.17539 0.023054 0.00040446 0 0 0
0 -3.01029995663981 0 0.17452 0.021355 0.00020508 0 0 0
2 -1.01029995663981 0 0.17458 0.020531 0.00013118 0 0 0
4 0.989700043360188 0 0.17438 0.02002 9.4727e-05 0 0 0
6 2.98970004336019 0 0.17391 0.019523 7.6172e-05 0 0 0
8 4.98970004336019 0 0.1741 0.019429 6.9173e-05 0 0 0
10 6.98970004336019 0 0.17405 0.019301 5.8594e-05 0 0 0
12 8.98970004336019 0 0.17401 0.019172 5.4362e-05 0 0 0
14 10.9897000433602 0 0.17394 0.019127 5.0944e-05 0 0 0
16 12.9897000433602 0 0.1737 0.018953 5.1432e-05 0 0 0
18 14.9897000433602 0 0.17363 0.019005 5.2572e-05 0 0 0
20 16.9897000433602 0 0.17375 0.018944 4.8991e-05 0 0 0


==> sims_QAM41664/Nt24Nr120_MF_QAM41664QAM_m2.dat <==
SNR SNR_Delta ber_theory ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6
-20 -19.0308998699194 0.10954 0.20703 0.15955 0.15466 0.14966 0.15161 0.14856
-18 -17.0308998699194 0.07194 0.17249 0.12378 0.10852 0.10559 0.10315 0.099365
-16 -15.0308998699194 0.038879 0.16437 0.095154 0.075867 0.069885 0.063843 0.063293
-14 -13.0308998699194 0.016907 0.14923 0.07373 0.048065 0.034943 0.029877 0.027344
-12 -11.0308998699194 0.004598 0.14558 0.055481 0.025378 0.011292 0.0075195 0.0066772
-10 -9.03089986991944 0.000629 0.13963 0.043749 0.011831 0.0017929 0.00081635 0.00074005
-8 -7.03089986991944 3.1368e-05 0.13591 0.036399 0.0048799 9.5881e-05 3.5955e-05 3.5511e-05
-6 -5.03089986991944 2.4414e-07 0.13405 0.031642 0.0019745 7.3242e-07 2.4414e-07 2.4414e-07
-4 -3.03089986991944 0 0.13275 0.028699 0.00084351 0 0 0
-2 -1.03089986991944 0 0.13207 0.026568 0.00038037 0 0 0
0 0.969100130080564 0 0.13136 0.025293 0.00021899 0 0 0
2 2.96910013008056 0 0.13111 0.024658 0.00014575 0 0 0
4 4.96910013008056 0 0.13094 0.024192 0.00011243 0 0 0
6 6.96910013008056 0 0.13099 0.023908 9.0942e-05 0 0 0
8 8.96910013008056 0 0.13086 0.023695 7.7881e-05 0 0 0
10 10.9691001300806 0 0.13059 0.023588 7.6172e-05 0 0 0
12 12.9691001300806 0 0.1307 0.023532 6.7017e-05 0 0 0
14 14.9691001300806 0 0.13064 0.023455 7.2388e-05 0 0 0
16 16.9691001300806 0 0.13051 0.023359 6.4453e-05 0 0 0
18 18.9691001300806 0 0.13068 0.023481 6.5796e-05 0 0 0
20 20.9691001300806 0 0.13054 0.023371 6.4697e-05 0 0 0


==> sims_QAM41664/Nt24Nr120_MF_QAM41664QAM_m3.dat <==
SNR SNR_Delta ber_theory ber_sims1 ber_sims2 ber_sims3 ber_sims4 ber_sims5 ber_sims6
-20 -14.5593195564972 0.10954 0.15804 0.13216 0.11702 0.11491 0.11344 0.11475
-18 -12.5593195564972 0.07194 0.13477 0.11051 0.085938 0.085612 0.079915 0.081543
-16 -10.5593195564972 0.038879 0.12435 0.093202 0.061035 0.059001 0.052734 0.051188
-14 -8.55931955649724 0.016907 0.11788 0.08134 0.037476 0.027588 0.021973 0.019938
-12 -6.55931955649724 0.004498 0.11252 0.075732 0.02028 0.0095378 0.0051107 0.0047852
-10 -4.55931955649724 0.00058 0.1099 0.068902 0.0098402 0.0014106 0.00061713 0.0005934
-8 -2.55931955649724 2.4568e-05 0.10676 0.063598 0.0041989 6.8063e-05 2.7817e-05 2.6338e-05
-6 -0.559319556497243 2.2414e-07 0.10516 0.061024 0.0017521 3.2552e-07 1.6276e-07 1.6276e-07
-4 1.44068044350276 0 0.10398 0.059081 0.00077311 0 0 0
-2 3.44068044350276 0 0.10359 0.057668 0.00038216 0 0 0
0 5.44068044350276 0 0.10333 0.056948 0.00023161 0 0 0
2 7.44068044350276 0 0.10281 0.05649 0.00015853 0 0 0
4 9.44068044350276 0 0.10265 0.056182 0.00011572 0 0 0
6 11.4406804435028 0 0.10265 0.055953 0.00010319 0 0 0
8 13.4406804435028 0 0.10241 0.055951 8.9844e-05 0 0 0
10 15.4406804435028 0 0.10259 0.055701 8.3171e-05 0 0 0
12 17.4406804435028 0 0.10246 0.055769 7.6335e-05 0 0 0
14 19.4406804435028 0 0.10251 0.05562 7.2754e-05 0 0 0
16 21.4406804435028 0 0.10232 0.055532 7.8776e-05 0 0 0
18 23.4406804435028 0 0.1025 0.055739 7.6823e-05 0 0 0
20 25.4406804435028 0 0.10241 0.055605 7.5195e-05 0 0 0


==> sims_QAM41664/nums_Nt24Nr120_MF_QAM41664QAM_m1.dat <==
Name X Y
1 -13.0102999566398 0.18415
2 -13.0102999566398 0.045915
3 -13.0102999566398 0.015591
4 -13.0102999566398 0.0024991
5 -13.0102999566398 0.0010986


==> sims_QAM41664/nums_Nt24Nr120_MF_QAM41664QAM_m2.dat <==
Name X Y
1 -9.03089986991944 0.13963
2 -9.03089986991944 0.043749
3 -9.03089986991944 0.011831
4 -9.03089986991944 0.0017929
5 -9.03089986991944 0.00081635


==> sims_QAM41664/nums_Nt24Nr120_MF_QAM41664QAM_m3.dat <==
Name X Y
1 -4.55931955649724 0.1099
2 -4.55931955649724 0.068902
3 -4.55931955649724 0.0098402
4 -4.55931955649724 0.0014106
5 -4.55931955649724 0.00061713

